CoLRIO: LiDAR-Ranging-Inertial Centralized State Estimation for Robotic Swarms

Collaborative state estimation using different heterogeneous sensors is a fundamental prerequisite for robotic swarms operating in GPS-denied environments, posing a significant research challenge. In this paper, we introduce a centralized system to facilitate collaborative LiDAR-ranging-inertial state estimation, enabling robotic swarms to operate without the need for anchor deployment. The system efficiently distributes computationally intensive tasks to a central server, thereby reducing the computational burden on individual robots for local odometry calculations. The server back-end establishes a global reference by leveraging shared data and refining joint pose graph optimization through place recognition, global optimization techniques, and removal of outlier data to ensure precise and robust collaborative state estimation. Extensive evaluations of our system, utilizing both publicly available datasets and our custom datasets, demonstrate significant enhancements in the accuracy of collaborative SLAM estimates. Moreover, our system exhibits remarkable proficiency in large-scale missions, seamlessly enabling ten robots to collaborate effectively in performing SLAM tasks. In order to contribute to the research community, we will make our code open-source and accessible at \url{https://github.com/PengYu-team/Co-LRIO}.

==> CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

The paper presents a multi-robot state estimation method
that works through a long pipeline of techniques: each
robot computes estimates its localization through a
strategy of LIDAR-inertial odometry, scan-to-map matching
and factor graph optimization, and then performs loop
closure detection using ScanContext++ and global
optimization of the multiple maps in a centralized server.
It is possible to see that the results obtained are good
compared to other approaches and that the proposed system
adequately solves the problem it addresses.

However, it is difficult to identify which characteristics
or components make the method better than its competitors,
and this is something that demands better description and
analysis of the proposal and discussion of the results by
the authors. Furthermore, there are a series of suggestions
and questions about how the method works that, if
considered, will improve the paper and facilitate readers'
understanding.


----------------------------------------
Comments on Video Attachment:

The video is fine. It presents different experiments in
various scenarios. The audio (background music) is
unnecessary.
Comments to author (Editor)
================================

The Editor agrees with the Associate Editor.


----------------------------------------
Comments on Video Attachment:

Please address the reviewer comments!


==> Review17735.txt <==
Reviewer 6 of ICRA 2024 submission 3558

Comments to the author
======================

The paper proposes a collaborative state estimation system for a robotic swarm utilizing LiDAR, inertial and ranging data. The system consists of a LiDAR-inertial front-end running on each robot and a centralized back-end combining LiDAR odometry, intra- and inter-robot loop-closures and pairwise UWB-based distance measurements. The proposed approach is quantitatively evaluated on datasets containing 3 UGVs and compared with state-of-the-art LiDAR-inertial single- and multi-robot SLAMs. Also, the performance of the approach is verified in a simulation with a team of 10 UAVs. The paper fits the scope of the conference, is clearly written and has a clear contribution to the field.

There are only a few minor issues:
1) In Fig. 2, I'd add some labels for the sensor data, e.g. UWB data, IMU data, LIDAR data, for better clarity. Also there's a typo in the Server back-end module in "Robut Joint Optimization".
2) In Section III.A.2., it is written that the front-end can optionally incorporate GPS measurements. Is this somehow utilized in the experimental evaluation or somehow relevant in the context of the paper?
3) In equation (14), the r^{odom} factor uses the output of the LiDAR-inertial front-end or the transformation obtained from the scan-to-map matching? (so is it the same as r^{odom} factor in equation (7)?) This should be better clarified.
4) The acronyms LVI and LRI, used in Table I., should be described somewhere.
5) In Table II., units of the included quantities should be written somewhere, even though it's obvious that they are all in meters.
6) In Section III.B.3., there is r_loop instead of r^{loop} (subscript instead of superscript).

Comments on the Video Attachment
================================

The system overview page could stay longer. There's a typo in "Robut joint optimization". In the Hardware Setup page, I'd replace the acronyms (GPCHC, PPS, GPRMC) with something more understandable (GNSS data / time synchronization data?)


==> Review433.txt <==
Reviewer 1 of ICRA 2024 submission 3558

Comments to the author
======================

Summary: The paper proposes Col-RIO a system for multi-robot teams to perform collaborative SLAM.    The method proposes that each robot within the multi-robot team independently perform LIDAR Inertial Odometry.   Simultaneously robots measure relative ranges to other robots in the team using Ultra-Wide-Band (UWB)antenna/receivers.     Robots summarize odometry measurements between Keyframes and communicate summaries as well as ranging measurements to a central server.   The central server first uses ScanContext++ to search forloop-closures.      Next the server applies Pairwise Consistency Maximization (PCM) to reject outlier loop-closure measurements.     Next, the server uses GNC to compute the MAP estimate of the joint team state using inlierloop-closures, odometry summaries, and ranging measurements.   Finally, the server communicates the solution back to each agent in the team.

Overall I think this is a promising paper.   Below I outlinesome major concerns, and then list a number of suggestions for ways to improve the clarity and writing in the paper.


Major Comments:
1.            The proposed method appears to share near exactstructurewith existing work.            Namely LAMP 2.0 [1].             LAMP 2.0 also proposed that each agent independently performs odometry estimation and communicates results to a central server.              LAMP 2.0 also proposes that that server searches for loop-closures, then uses a method based on PCM to rejectoutliers, then optimizes the team MAP problem using GNC.           The differences between the methods are (1) the localodometry estimation method (2) the proposed method also incorporates ranging information (3) the method to search for loop-closures is different.                      These differences areprobably sufficient to warrant new work, however, LAMP 2.0 is not referenced in this paper despite the parallels in approach.                      More over, the prior works referenced in this paper (DiSCo-SLAM and SWARM-SLAM) are less related instructure/design than LAMP 2.0.

[1] Y. Chang et al., "LAMP 2.0: A robust multi-robot SLAMsystem for operation in challenging large-scale underground environments," IEEE Robotics and Automation Letters, vol. 7, no.                      4, pp. 9175–9182, 2022.

2.         Clarity of proposed LIDAR Inertial Odometry System.           Probably the biggest contribution of the paper, one of themajor differences to LAMP 2.0, and one of the significanttakeaways from the experiments section is the effectiveness of the proposed LIO method.         However, the discussion of the LIO method is sparse in the paper.        The method should be re-producible from the information in the paper so I will outline what I would do to reproduce the method.        If my description matches the actual implementation then the discussion in the paper is probably sufficient despite being sparse.          However, if my outline is insufficient it probably indicates that the discussion in the paper is lacking.

On board a single robot...
1.       When state estimates for keyframes are received use those estimates and (somehow?) undistorted LIDAR scans to construct a map as a KD-Tree.
2.      Accumulate IMU Data
3.      When a LIDAR scan is received use IMU to perform a non-linear motion correction for the LIDAR scan
4.      Run Fast-GICP (somehow using intensity to search for neighbors?) between the scan and the map using IMU integration as initial guess to compute a odometry estimate
5.      Add BetweenFactor + IMUPreintegrationFactor to iSAM2 fixed lag smoother to compute final odometry estimate.

Is this fully representative of the actual method used to compute odometry?                      If so then the discussion in the paper is sufficient.  However, above the method for undistorition and exactly how Intensity is used to guide data association is ambiguous.  Additionally, given the complexity of LIO systems I would be surprised if there were no other steps in the method.

3. Experiment Discussion
The experimental results section left me with many unanswered questions.

Firstly, the proposed front-end significantly out-preforms other LIO methods. However, the details of this experiment are unclear. The paper states that... "Note that single-robot SLAM also utilizes the centralized server to detect intra-robot loop closure to reduce odometry drift." 

Does this mean that LIO-SAM and FAST-LIO2 are also supplied with loop-closures from the ScanContext++ approach? If not how do they determine loop-closures? Are outlier rejection schemes applied to these loop-closures? It would have greatly aided my understanding of the experiment if these questions had been addressed in the paper.

Additionally, in my option it would be more interesting to see how the proposed LIO method compares to the others in an odometry ONLY estimation (i.e. no loop-closures).  Results from such an experiment would clearly validate or invalidate the Intensity-guideduided Fast-GICP approach that is proposed in this paper by separating the it from affects of the loop-closure detection.

Secondly, in the comparison of the Multi-agent approaches the paper states that the prior works are limited in their performance.   The paper describes the reason for this as follows "This limitation could be attributed to inadequacies in their loop closure searching and matching modules or perhaps improper default parameter settings."   Both hypotheses could be evaluated.   Firstly, the authors could analyses the number of correct/outlier loop-closures each method generates to give a sense of the performance of their loop-closure detection modules.   Secondly, the authors could have attempted to optimize the hyper parameters of the prior works for the custom datasets.   Such analysis would give a significantly clearer picture of why the proposed method out-performs prior works and would strengthen the paper significantly.

One final thought, given the results in the paper, it could be the case that all the increased performance comes from using ScanContext++ over some other loop-closure detection scheme.  This thought highlights that evaluating the contributions of the paper independently is incredibly important to demonstrating that everything proposed is effective.  I do want to note that this independent evaluation is done well for UWB ranging through the inclusion of the ablation method ("w/o UWB").


Moderate Comments
1. Noise models in all equations are described with only $\sigma$ which implies the method uses only Isotropic noise. Is this accurate? 

2. Eq. 5 - Describes noise as being additive. It however, is not as we are working with SE(3) elements. As such noise should be modeled modeled as $\Delta X \circ \exp(N(0, \Sigma)$

3. Eq. 10 - Describes noise as being additive, but like in eq. 5 it cannot be added to a Pose that lives on the SE(3) manifold.

4. Eq. 7 and 14 - Factors do not include covariance terms. This implies that they are using a isotropic noise model with sigma = 1, but other equations imply measurements have their own noise models.

5. Fig. 3 - Implies that "GPS" and "Local Map" are states in the factor-graph and therefore are variables that are optimized over in the factor-graph optimization. However, the paper does not indicate that these are actually variables over which we are optimizing. This indicates that the figure is unclear.

6. Section 3 claims "The distance measurements are further validated against odometry poses to identify and reject outliers". How is this done? Outlier rejection of ranging measurements is not described anywhere in the paper? Is it done with PCM? If so how, as the originally proposed PCM cannot be used to reject range measurements (only relative pose measurements).

7. Section 4.4 Claims "The experimental results show that the proposed framework can be extended to large-scale robotic swarms." However in the Sec 4.3 (the prev paragraph) this claim is directly contradicted with the statement "Consequently, the system's bandwidth imposes limitations on the scalability of the robotic team, making it challenging to deploy the system in larger-scale swarms comprising hundreds of robots."

8. Repeatedly the paper claims it optimizes the problem using PGO, however it also incorporates Range measurements. Therefore it is NOT solving pose graph optimization as the factor-graph is no-longer a pose graph.

9. The simulation experiment does not add much to the paper and takes away space from the other experiments. The paper (as discussed above) probably needs more discussion and analysis of the other experiments more than it needs the simulation experiment.

10. It would be best to include the prior works in the qualitative result figure (Fig. 5). 

11. Sec 2: "introduces global-features-based loop closure detection," what are "global features" this is never really discussed and the term is never defined in the paper.

Minor Comments
1. In various places the paper refers to the LIO method running on-board a robot as both a "front-end" and as a "single-robot Localization" as well as "single-robot SLAM". It would be best to pick on phrase to be used consistently throughout the paper.

2. The paper uses both "multi-robot team" and "swarm", this is not wrong but it would be best to use one term consistently. 

3. Fig. 2 Caption states "jointly optimized with pose graph smoothness." What is "pose graph smoothness"? I think this is just a wording mistake.

4. Fig. 2 Caption states "server actively collects odometry..." How is the server "active" by the description in the paper it sounds like the the server passively waits for robots to send their measurements.

5. Sec 3. Paragraph 1 : The phrase "a UWB" is used which does not make sense. Maybe " an UWB radio"

6. Sec 3. Paragraph 1 : The phrase "a LIO" is used which again does not make sense. Maybe, "a LIO method" or "a LIO algorithm"

7. Abstract: The wording "using heterogeneous multi-sensors" implies that a "multi-sensor" is a thing. Maybe "multiple heterogeneous sensors"

8. Abstract: Claims that using heterogeneous sensors is a "fundamental prerequisite for robot swarms". However, this is not a fundamental prerequisite as a swarm could use a homogeneous set of sensors (i.e. cameras).

9. "to a potent central" Potent is a odd adjective to use here. Can probably delete "potent".

10. Fig 1. Caption states "of circle and cylinder obstacles." It does not make sense that there are circle (i.e. 2d) obstacles. Maybe just "cylindrical obstacles"

11.Fig 1. Caption "and the red line indicates the loop closure and distance constraints." -> " and loop closures are denoted by red lines."

12. Sec 1: "exploration, inspection, search-and-rescue, healthcare, housework, logistics" Missing "and" between housework and logistics

13. Sec 1: "To summarize, the new features and contributions ..." -> "To summarize, the contributions ..."

14. Sec 3: Wording "including the IMU preintegration,"implies that iSAM2 solves the preintegration, but it does not. All preintegration is handled by the preintegration factor.

15. Sec 3. "transmission-wise" Strange wording.

16. Table 1: What are LVI and LRI? Those terms are never defined.

17. Table 2: Would be best to highlight best method independently for the single robot portion and the multi-robot portion of the table.

18. Fig 1: The text "refined estimates", "keyframe & distance & odometry", and "global map (optional)" are difficult to read because the text intersects lines.

Positive Comments:
The above are all constructive criticism, but I wanted to take a quick moment to note some things I really liked.
1.  Network traffic analysis was very strong!  I liked that this was included and that the authors though about how the larger requirement on Robot->Server bandwidth would affect deployment.
2.  Fig 4.  Does a good job of summarizing what problem the central server is solving.
3.  Great to have to code already released so people can use it in their own experiments!
4.  The results are really good!  There is clearly something good happening here.  As noted above, I do wish it was clearer what exactly was going on to cause these good results.

Comments on the Video Attachment
================================

Video attachment supplements results in the paper well. However, it does little to summarize the work, and provides no comparison to prior works.  The video attachment would be improved with a better summary and prior work comparison.


==> Review437.txt <==
Reviewer 3 of ICRA 2024 submission 3558

Comments to the author
======================

The authors propose a multi-agent SLAM implementation utilizing IMU, LIDAR and UWB inputs.    The paper presents a solid work of engineering to integrate previously published works into a full system.

The most significant worry is about contributions (i) and (ii).

Related to contribution (i):
The authors state that their first contribution (i) is about using "a tightly coupled LiDAR inertial odometry built atop fixed-lag smoothing and intensity-aided direct raw points registration".    However, they don't give very many details about what this is in their method description.    I find it strange that the authors have decided to use very little space for highlighting the details of their own contribution (e.g. the intensity information utilization is mentioned only in passing, and they cite a paper available only in Korean as the source for this).    On the contrary, in other parts of the work the authors have decided to use a lot of space in explaining in a tutorial way implementations that are not part of novelty of this paper;    e.g. III.A.   1 basically rephrases the work in [34] and could have been compressed quite significantly;    for instance, equation (2) is exactly the same as equation (31) in reference [34].    Similarly, using Schur complement for marginalization is presented at the end of III even though it is not a part of the contribution of the paper.
Many other equations presented by authors are built in in GTSAM or iSAM2 and it remains unclear to the reader what the actual delta with respect to existing works is.    In my mind, it would have been enough to just state if they have formulated their own factors, specific to the problem they are solving, to be used in a factor graph, and focused their efforts in highlihgting the novelty and only the novelty.    Currently, the paper has a mix of prior art and some pointers on engineering decisions, but no clarity on what the authors' actual novel scientific contribution is.

Related to contribution (ii):
The statement of contribution (ii) is of the general goal of localization without infrastructure and not a tangible contribution presented in the manuscript - the paper does not introduce a novel definition of a problem, as one would expect by the way contribution (ii) is stated in introduction.

Related to contribution (iii):
The experiments and open sourcing of their implementation are the strongest contributions of this manuscript.    While the absolute translation errors seem smaller than comparison works, I am not sure how significant the difference is.

If not accepted as such, I would propose that the paper be re-written from the perspective of actual novelty of the work.    If it's about distributing the computation between the agents and the central server, focus efforts in writing about the contribution related to this characteristic, and not on lightly touching on relevant methods published by other authors.

The language in the paper is generally very good.

Comments on the Video Attachment
================================

Nice visualizations of some experiments.


==> Review439.txt <==
Reviewer 4 of ICRA 2024 submission 3558

Comments to the author
======================

The authors present a state estimation algorithm for multiple robots utilizing a single centralized server.  The robots are equipped with Lidar, IMU, UWB modules and GPS sensors.  To reduce the network load, the data from the robots are sent intermittently to the server.  The server checks for outliers, performs a robust
optimization using the cost of odometry, relative distance, loop closures, and IMU.
To make the optimization backend robust, the authors have implemented two outlier rejection algorithms, Pairwise Consistent Measurement and Graduated Non-Convexity.   The experiments are in indoor and  outdoor environments, with communications with the central server at 1Hz to 2Hz.

Here are few comments:
1.  The paper is well written.  Figure 2 helped me understand the different components of the proposed solution.  Similarly, Figure 3 and 4 are well made.  The font sizes in Figure 5 are small, and Figure 6 is hard to observe.
2.  Unclear how the multi-robot loop detection across multiple agents are made.  Is the database of descriptors shared with the centralized server?  Is the database updated every keyframe?
3.  It is unclear what the prior factor is, is it the prior state estimate?
4.  In the results section, it would be helpful to mention the computation time for the global optimization.
5.  Possible questions which the authors can address either in this paper or later on: Do the robots have to start at the same time for this technique to work?  Can a robot join later?  How would the algorithm handle it if a few robots do not communicate with the centralized server and update the server at a lower frequency than the other robots?
6.  A possible future work might be to test a mix of UGVs and UAVs.


Comments on the Video Attachment
================================

The video is very helpful in identifying the different
robot maps and the merged map.


==> iThenticateScanResult.txt <==
ICRA 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 3558 received a cumulative similarity score 35%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 236265 and password, enter your
ICRA 2024 author workspace, and select the option 'Inspect the reviews
and decision letter' under 'Choose an option...' for submission 3558.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.

